Best Widely Linear Unbiased Estimator for Real Valued Parameter Vectors

For classical estimation with an underlying linear model the best linear unbiased estimator (BLUE) is usually utilized for estimating the deterministic but unknown parameter vector. In the case of real valued parameter vectors but complex valued measurement matrices and noise vectors, the BLUE results in complex valued estimates, introducing a systematic error. In recent years widely linear estimators have been investigated for complex estimation. In this work a novel widely linear classical estimator is derived which incorporates the knowledge that the parameter vector is real valued. The proposed estimator is unbiased in the classical sense and it outperforms the BLUE and the best widely linear unbiased estimator (BWLUE) in terms of the variances of the vector estimator's elements.

==> BWLUE_Real_ICASSP.dat <==
  -3.0000000000000000e+00   1.0000000000000000e-03   2.5174076622925005e-05   2.3614773847795575e-03   2.5174627563129867e-05   1.1811217353725934e-03
  -2.8999999999999999e+00   1.2589254117941675e-03   3.1757507243720715e-05   2.9754578859751005e-03   3.1758242213731517e-05   1.4872820907289859e-03
  -2.7999999999999998e+00   1.5848931924611141e-03   3.9862892090564375e-05   3.7227554912993054e-03   3.9865391950657706e-05   1.8610019785232524e-03
  -2.7000000000000002e+00   1.9952623149688789e-03   5.0155965439763463e-05   4.7067350360514076e-03   5.0157351645465826e-05   2.3530404993226664e-03
  -2.6000000000000001e+00   2.5118864315095794e-03   6.3359978093095653e-05   5.9437908624516353e-03   6.3366253151753171e-05   2.9723044578211172e-03
  -2.5000000000000000e+00   3.1622776601683794e-03   7.9279859391535526e-05   7.4991692803225499e-03   7.9284970557717916e-05   3.7507092092269093e-03
  -2.3999999999999999e+00   3.9810717055349734e-03   1.0061145755961838e-04   9.4334889088213501e-03   1.0061552094300893e-04   4.7165093144288916e-03
  -2.2999999999999998e+00   5.0118723362727246e-03   1.2621886637137697e-04   1.1899297913420702e-02   1.2623853165891910e-04   5.9502529726628084e-03
  -2.2000000000000002e+00   6.3095734448019303e-03   1.5911517117529441e-04   1.4969190829517259e-02   1.5915368386633936e-04   7.4844683646859856e-03
  -2.1000000000000001e+00   7.9432823472428138e-03   2.0097342186543203e-04   1.8840346584667933e-02   2.0099885732777608e-04   9.4211274137960457e-03
  -2.0000000000000000e+00   1.0000000000000000e-02   2.5167391427839312e-04   2.3786268572428323e-02   2.5178039220717093e-04   1.1893299874999961e-02
  -1.8999999999999999e+00   1.2589254117941675e-02   3.1710898577646737e-04   2.9527767071175326e-02   3.1719668063970123e-04   1.4764415247498913e-02
  -1.7999999999999998e+00   1.5848931924611141e-02   3.9978104807969863e-04   3.7877806734502098e-02   3.9998273413301784e-04   1.8941406398548452e-02
  -1.7000000000000000e+00   1.9952623149688799e-02   5.0252866840730522e-04   4.6893121992619580e-02   5.0267635769137389e-04   2.3436391183343792e-02
  -1.5999999999999999e+00   2.5118864315095808e-02   6.3086303304141884e-04   5.9900178913312896e-02   6.3117268592287215e-04   2.9948146969889133e-02
  -1.5000000000000000e+00   3.1622776601683791e-02   7.9344586647590062e-04   7.4290097482655054e-02   7.9406144760866691e-04   3.7155585388924592e-02
  -1.3999999999999999e+00   3.9810717055349734e-02   1.0107368775147713e-03   9.3814655551815451e-02   1.0118195116447753e-03   4.6920147248708834e-02
  -1.2999999999999998e+00   5.0118723362727248e-02   1.2573103138624109e-03   1.1867088106452447e-01   1.2588860173409211e-03   5.9325100513553622e-02
  -1.2000000000000000e+00   6.3095734448019331e-02   1.5810333235725970e-03   1.4914922852763116e-01   1.5840004922629061e-03   7.4580694559331931e-02
  -1.0999999999999999e+00   7.9432823472428180e-02   1.9967920832775861e-03   1.8817746110919215e-01   2.0008447017390587e-03   9.4073404152645368e-02
  -1.0000000000000000e+00   1.0000000000000001e-01   2.5051428756647383e-03   2.3556499532412664e-01   2.5117639773593417e-03   1.1777003628153973e-01
  -8.9999999999999991e-01   1.2589254117941676e-01   3.1501930203180254e-03   2.9626801684255027e-01   3.1613539315923913e-03   1.4809011053094220e-01
  -7.9999999999999982e-01   1.5848931924611143e-01   3.9609114629904551e-03   3.7205480638119692e-01   3.9777342220814792e-03   1.8598982833352704e-01
  -6.9999999999999973e-01   1.9952623149688808e-01   5.0236816522857023e-03   4.7666594043980542e-01   5.0520091340869712e-03   2.3831871046198802e-01
  -5.9999999999999964e-01   2.5118864315095824e-01   6.3039790445705542e-03   5.9180553929913082e-01   6.3405125123633336e-03   2.9587676466064067e-01
  -5.0000000000000000e-01   3.1622776601683794e-01   7.9279208319478663e-03   7.5763083477760262e-01   7.9974875976022847e-03   3.7886886020952365e-01
  -4.0000000000000036e-01   3.9810717055349693e-01   9.9404039290423313e-03   9.3782400582226921e-01   1.0041373192822941e-02   4.6889718519831136e-01
  -3.0000000000000027e-01   5.0118723362727202e-01   1.2403166796919742e-02   1.1818606501206230e+00   1.2566699921244021e-02   5.9097532497148431e-01
  -2.0000000000000018e-01   6.3095734448019303e-01   1.5578478773838850e-02   1.5021727760608319e+00   1.5835257344664157e-02   7.5053259094244618e-01
  -1.0000000000000009e-01   7.9432823472428138e-01   1.9498745889167661e-02   1.8686888413352496e+00   1.9892197793836497e-02   9.3354080817713891e-01
   0.0000000000000000e+00   1.0000000000000000e+00   2.4644076167592930e-02   2.3962232105984369e+00   2.5265148286937315e-02   1.1984848500223362e+00
   9.9999999999999867e-02   1.2589254117941668e+00   3.0676276506444129e-02   2.9634002457233724e+00   3.1622388564772473e-02   1.4818266662685988e+00
   1.9999999999999996e-01   1.5848931924611134e+00   3.8209997620317938e-02   3.7663803571709442e+00   3.9876318118325968e-02   1.8832829337319779e+00
   2.9999999999999982e-01   1.9952623149688788e+00   4.7688213493453556e-02   4.7318487637764157e+00   5.0186305684770949e-02   2.3670249482358798e+00
   3.9999999999999991e-01   2.5118864315095797e+00   5.9188295666911007e-02   5.9651521162574301e+00   6.2844235876556534e-02   2.9799342022735402e+00
   5.0000000000000000e-01   3.1622776601683795e+00   7.3350454087379585e-02   7.5226343179298309e+00   7.9041022542491401e-02   3.7614707691942213e+00
   5.9999999999999987e-01   3.9810717055349714e+00   9.1629633019317661e-02   9.4618080804669340e+00   1.0075329519352108e-01   4.7313929382444915e+00
   6.9999999999999996e-01   5.0118723362727220e+00   1.1200033096434332e-01   1.1914890892774727e+01   1.2653541384640482e-01   5.9569669561455401e+00
   7.9999999999999982e-01   6.3095734448019298e+00   1.3679820899136844e-01   1.5041492044620650e+01   1.5854647481939735e-01   7.5220521871474331e+00
   8.9999999999999991e-01   7.9432823472428131e+00   1.6512280323933223e-01   1.8775340449086979e+01   1.9840561679011759e-01   9.3846695711580530e+00
   1.0000000000000000e+00   1.0000000000000000e+01   2.0190559214303164e-01   2.3689919628148310e+01   2.5220328405630743e-01   1.1841574743466349e+01
   1.1000000000000001e+00   1.2589254117941675e+01   2.4018503276992034e-01   2.9935268046408584e+01   3.1724170133572016e-01   1.4970657283543781e+01
   1.2000000000000000e+00   1.5848931924611133e+01   2.8567824879005166e-01   3.7578580254850671e+01   3.9962905548804784e-01   1.8781757375855424e+01
   1.2999999999999998e+00   1.9952623149688787e+01   3.3253646770687667e-01   4.7022695390518656e+01   5.0257162422113166e-01   2.3516042962464795e+01
   1.3999999999999999e+00   2.5118864315095795e+01   3.8708226760697445e-01   5.9594292036734579e+01   6.3332335754509139e-01   2.9813533730745711e+01
   1.5000000000000000e+00   3.1622776601683793e+01   4.4180407243559711e-01   7.4996050038790003e+01   7.9147968339056107e-01   3.7499462842771322e+01
   1.6000000000000001e+00   3.9810717055349734e+01   4.9953231393731540e-01   9.4195647968868542e+01   1.0042198766935218e+00   4.7080977030230706e+01
   1.7000000000000000e+00   5.0118723362727224e+01   5.5445925836304144e-01   1.1916516450552558e+02   1.2550838045379471e+00   5.9589002767514089e+01
   1.8000000000000000e+00   6.3095734448019329e+01   6.1738047520370387e-01   1.4885263641191233e+02   1.5927149248889301e+00   7.4436197513494761e+01
   1.8999999999999999e+00   7.9432823472428140e+01   6.6537029729605435e-01   1.8772218800878295e+02   1.9958277997065104e+00   9.3845674025912814e+01
   2.0000000000000000e+00   1.0000000000000000e+02   7.1524259816289570e-01   2.3642156816707228e+02   2.5046303392756086e+00   1.1827079515791013e+02

